Physical key-protected one-time pad

We describe an encrypted communication principle that can form a perfectly secure link between two parties without electronically saving either of their keys. Instead, cryptographic key bits are kept safe within the unique mesoscopic randomness of two volumetric scattering materials. We demonstrate how a shared set of patterned optical probes can generate 10 gigabits of statistically verified randomness between a pair of unique 2 cubic millimeter scattering objects. This shared randomness is used to facilitate information-theoretically secure communication following a modified one-time pad protocol. Benefits of volumetric physical storage over electronic memory include the inability to probe, duplicate or selectively reset any random bits without fundamentally altering the entire key space. Beyond the demonstrated communication scheme, our ability to securely couple the randomness contained within two unique physical objects may help strengthen the hardware for a large class of cryptographic protocols, which is currently a critically weak link in the security pipeline of our increasingly mobile communication culture.

==> readme.txt <==
April 5, 2012

Instructions added for Optics Letters.

Placeholder DOI added below OCIS codes.

October 5, 2012 OSA - The Optical Society

This is a Beta release of OSA template and style files to run with REVTeX4-1.
Authors may use this template to prepare manuscripts in two columns for submission to OSA's journals.
Applied Optics, JOSA A, and JOSA B. A two-column manuscript with embedded figures and tables is suitable for submission.

See OSA's Optics InfoBase Author page for information on submission to other journals.

Included in this release:
- osa-revtex4-1.tex
- osa-revtex4-1.pdf
- osajnl4-1.rtx
- osajnl10pt4-1.rtx
- osajnl11pt4-1.rtx
- osajnl12pt4-1.rtx


Send feedback to beta@osa.org

For more information on REVTeX and OSA submissions see

- https://authors.aps.org/revtex4/
- http://www.opticsinfobase.org/submit/style/jrnls_style.cfm

